Any-Size-Diffusion: Toward Efficient Text-Driven Synthesis for Any-Size HD Images

Stable diffusion, a generative model used in text-to-image synthesis, frequently encounters resolution-induced composition problems when generating images of varying sizes. This issue primarily stems from the model being trained on pairs of single-scale images and their corresponding text descriptions. Moreover, direct training on images of unlimited sizes is unfeasible, as it would require an immense number of text-image pairs and entail substantial computational expenses. To overcome these challenges, we propose a two-stage pipeline named Any-Size-Diffusion (ASD), designed to efficiently generate well-composed images of any size, while minimizing the need for high-memory GPU resources. Specifically, the initial stage, dubbed Any Ratio Adaptability Diffusion (ARAD), leverages a selected set of images with a restricted range of ratios to optimize the text-conditional diffusion model, thereby improving its ability to adjust composition to accommodate diverse image sizes. To support the creation of images at any desired size, we further introduce a technique called Fast Seamless Tiled Diffusion (FSTD) at the subsequent stage. This method allows for the rapid enlargement of the ASD output to any high-resolution size, avoiding seaming artifacts or memory overloads. Experimental results on the LAION-COCO and MM-CelebA-HQ benchmarks demonstrate that ASD can produce well-structured images of arbitrary sizes, cutting down the inference time by 2x compared to the traditional tiled algorithm.

==> opinion.txt <==
\begin{table*}[h]
\centering
\caption{\label{tab:component_analysis} Component analysis, built on SD 2.1. $^\dagger$: $N$-s refers to $N$ sampling steps with the DDIM~ sampler. $^*$: trained in \emph{KL}-regularized latent space.
Additional results can be found in the supplementary.\vspace{-1.0em}}
\begin{footnotesize}
  \begin{adjustbox}{max width=\linewidth}
  \begin{tabular}{c|ccccccccccccccccccccc}
    \toprule
    Exp. & \multicolumn{2}{c}{Stage-I LDM} & &\multicolumn{2}{c}{Stage-II LDM} & & 
    \multicolumn{3}{c}{Capability}  & &\multicolumn{3}{c}{LAION-COCO-Non-Square} & & \multicolumn{3}{c}{CelebA-HQ-Square} \\
    \cmidrule{1-3} \cmidrule{5-6} \cmidrule{8-10} \cmidrule{12-14} \cmidrule{16-18}
    &multi-aspect &size-cond & &region &overlap & &crop &resolution &tiling & &FID $\downarrow$ & IS $\uparrow$ & CLIP $\uparrow$ &
                    & FID $\downarrow$ & IS $\uparrow$ & CLIP $\uparrow$ \\
    \cmidrule{1-3} \cmidrule{5-6} \cmidrule{8-10} \cmidrule{12-14} \cmidrule{16-18}
     (a)&\XSolidBrush &\XSolidBrush & &\XSolidBrush &\XSolidBrush & 
        &Y &$\leq 1024 \times 1024$ &N & &15.8 &- &- & &- &- &9.57 \\
     (b)&\XSolidBrush &\XSolidBrush & &\Checkmark &\XSolidBrush & &Y 
        &Any &Y & &15.8 &- &- & &- &- &9.57 \\
     (c)&\XSolidBrush &\XSolidBrush & &\Checkmark &\Checkmark & &Y 
        &Any &N & &15.8 &- &- & &- &- &9.57 \\
     (d)&\Checkmark &\XSolidBrush & &\XSolidBrush &\XSolidBrush & &N 
        &$\leq 1024 \times 1024$ &N & &15.8 &- &- & &- &- &9.57 \\
     (e)&\Checkmark &\XSolidBrush & &\Checkmark &\XSolidBrush & &N 
        &Any &Y & &15.8 &- &- & &- &- &9.57 \\
     (f)&\Checkmark &\XSolidBrush & &\Checkmark &\Checkmark & &N &Any 
        &N & &15.8 &- &- & &- &- &9.57 \\
     (g)&\Checkmark &\Checkmark & &\XSolidBrush &\XSolidBrush & &N 
        &$\leq 1024 \times 1024$ &N & &15.8 &- &- & &- &- &9.57 \\
     (h)&\Checkmark &\Checkmark & &\Checkmark &\XSolidBrush & &N &Any 
        &Y & &15.8 &- &- & &- &- &9.57 \\
    ASD$^\dagger$ &\Checkmark &\Checkmark & &\Checkmark &\Checkmark & &N &Any 
        &N & &15.8 &- &- & &- &- &9.57 \\
\bottomrule
    \end{tabular}
    \end{adjustbox}
\end{footnotesize}
\end{table*}


booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},

IEEE Transactions on Acoustics, Speech, and Signal Processing (TASSP)

Medical Image Computing and Computer-Assisted Intervention (MICCAI)

==> question.txt <==
======
1. Question: Table #2, for the IS metric in MS-COCO-MR benchmark, why SD 2.1 value on IS is larger than others?
-- Answer: MS-COCO-MR has only 2.1k samples, and LAION-COCO-MR has 21k, and IS metric is important
Images with meaningful objects are supposed to have low label (output) entropy, that is, they belong to few object classes. On the other hand, the entropy across images should be high, that is, the variance over the images should be large.

======
2. Question: Table #3, for the FID metric in MS-COCO-MR benchmark, why do 5 ratios have a better result than all ratios?


======
3. 方法中要引用LoRA
https://arxiv.org/abs/2106.09685 

Adam: A Method for Stochastic Optimization

inproceedings{rombach2022high,
  title={High-resolution image synthesis with latent diffusion models},
  author={Rombach, Robin and Blattmann, Andreas and Lorenz, Dominik and Esser, Patrick and Ommer, Bj{\"o}rn},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={10684--10695},
  year={2022}
}

@article{podell2023sdxl,
    title     = {SDXL: Improving Latent Diffusion Models for High-Resolution Image Synthesis},
    author    = {Podell, Dustin and English, Zion and Lacey, Kyle and Blattmann, Andreas and Dockhorn, Tim and M{\"u}ller, Jonas and Penna, Joe and Rombach, Robin},
    journal   = {arXiv},
    year      = {2023}
}

@article{cubic_interplotation,
    author    = {Keys, R.},
    title     = {Cubic convolution interpolation for digital image processing}, 
    journal   = {TASSP}, 
    year      = {1981},
    volume    = {29},
    number    = {6},
    pages     = {1153-1160},
    doi       = {10.1109/TASSP.1981.1163711}
}

@inproceedings{unet,
    title        = {U-net: Convolutional networks for biomedical image segmentation},
    author       = {Ronneberger, Olaf and Fischer, Philipp and Brox, Thomas},
    booktitle    = {MICCAI},
    pages        = {234--241},
    year         = {2015},
    organization = {Springer}
}

